Frequency-encoded linear cluster states with coherent Raman photons

Entangled multi-qubit states are an essential resource for quantum information and computation. Solid-state emitters can mediate interactions between subsequently emitted photons via their spin, thus offering a route towards generating entangled multi-photon states. However, existing schemes typically rely on the incoherent emission of single photons and suffer from severe practical limitations, for self-assembled quantum dots most notably the limited spin coherence time due to Overhauser magnetic field fluctuations. We here propose an alternative approach of employing spin-flip Raman scattering events of self-assembled quantum dots in Voigt geometry. We argue that weakly driven hole spins constitute a promising platform for the practical generation of frequency-entangled photonic cluster states.

==> matrix_schem_multi4.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'matrix_schem_multi4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1506.70240988bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32761242)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{matrix_schem_multi4.pdf}}%
    \put(0.68641462,0.12539774){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U_p$}}}%
    \put(0.68701895,0.10522121){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\phi_1$}}}%
    \put(0.74619445,0.11367336){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_s$}}}%
    \put(0.80087052,0.12433582){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U_p$}}}%
    \put(0.80147491,0.10415929){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\phi_2$}}}%
    \put(0.85868821,0.11367336){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U_r$}}}%
    \put(0.70605738,0.27814488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q^{(1)}$}}}%
    \put(0.7166766,0.23885379){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbb{I}_2$}}}%
    \put(0.7166766,0.18681963){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbb{I}_2$}}}%
    \put(0.91631782,0.25168761){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q^{(2)}$}}}%
    \put(0.92693703,0.2944899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbb{I}_2$}}}%
    \put(0.92693703,0.18681963){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbb{I}_2$}}}%
    \put(0.68641462,0.05106322){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U_p$}}}%
    \put(0.68701895,0.03088671){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\phi_1$}}}%
    \put(0.74619445,0.03933885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_s$}}}%
    \put(0.80087052,0.0500013){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U_p$}}}%
    \put(0.80147491,0.02982479){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\phi_2$}}}%
    \put(0.85868821,0.03933885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U_r$}}}%
    \put(0.5800236,0.30720409){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\sffamily b)}}}%
    \put(0.57965467,0.14488531){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\sffamily c)}}}%
    \put(0.00658587,0.30720409){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\sffamily a)}}}%
  \end{picture}%
\endgroup%

